Calibrations of the Compton Spectrometer and Imager

The Compton Spectrometer and Imager (COSI) is a balloon-borne soft $\gamma$-ray telescope (0.2-5 MeV) designed to study astrophysical sources. COSI employs a compact Compton telescope design and is comprised of twelve high-purity germanium semiconductor detectors. Tracking the locations and energies of $\gamma$-ray scatters within the detectors permits high-resolution spectroscopy, direct imaging over a wide field-of-view, polarization studies, and effective suppression of background events. Critical to the precise determination of each interaction's energy, position, and the subsequent event reconstruction are several calibrations conducted in the field before launch. Additionally, benchmarking the instrument's higher-level performance through studies of its angular resolution, effective area, and polarization sensitivity quantifies COSI's scientific capabilities. In May 2016, COSI became the first science payload to be launched on NASA's superpressure balloon and was slated for launch again in April 2020. Though the 2020 launch was canceled due to the COVID-19 pandemic, the COSI team took calibration measurements prior to cancellation. In this paper we provide a detailed overview of COSI instrumentation, describe the calibration methods, and compare the calibration and benchmarking results of the 2016 and 2020 balloon campaigns. These procedures will be integral to the calibration and benchmarking of the NASA Small Explorer satellite version of COSI scheduled to launch in 2025.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


